A Chandra X-ray Study of Supernova Remnant N63A in the Large Magellanic Cloud

We perform extensive spectroscopy of the supernova remnant N63A in the Large Magellanic Cloud, using $\sim 43$ ks {\it Chandra} archival data. By analysing the spectra of the entire remnant, we determine the abundance distributions for O, Ne, Mg, Si, and Fe. We detect evidence of enhanced O and possibly Ne and Mg in some of the central regions which might indicate an asymmetric distribution of the ejecta. The average O/Ne, O/Mg, and Ne/Mg abundance ratios of the ejecta are in plausible agreement with the nucleosynthesis products from the explosion of a $\sim40$ $M_{\odot}$ progenitor. We estimate an upper limit on the Sedov age of $\sim 5,400\pm200$ yr and explosion energy of $\sim 8.9\pm 1.6\times 10^{51}$ erg for N63A. We discuss the implications of our results for the morphological structure of the remnant, its circumstellar medium and the nature of the progenitor star.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
